HipBone: A performance-portable GPU-accelerated C++ version of the NekBone benchmark

We present hipBone, an open source performance-portable proxy application for the Nek5000 (and NekRS) CFD applications. HipBone is a fully GPU-accelerated C++ implementation of the original NekBone CPU proxy application with several novel algorithmic and implementation improvements which optimize its performance on modern fine-grain parallel GPU accelerators. Our optimizations include a conversion to store the degrees of freedom of the problem in assembled form in order to reduce the amount of data moved during the main iteration and a portable implementation of the main Poisson operator kernel. We demonstrate near-roofline performance of the operator kernel on three different modern GPU accelerators from two different vendors. We present a novel algorithm for splitting the application of the Poisson operator on GPUs which aggressively hides MPI communication required for both halo exchange and assembly. Our implementation of nearest-neighbor MPI communication then leverages several different routing algorithms and GPU-Direct RDMA capabilities, when available, which improves scalability of the benchmark. We demonstrate the performance of hipBone on three different clusters housed at Oak Ridge National Laboratory, namely the Summit supercomputer and the Frontier early-access clusters, Spock and Crusher. Our tests demonstrate both portability across different clusters and very good scaling efficiency, especially on large problems.

==> element.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6.5, 4.5) {};
		\node [style=none] (1) at (-3.5, 4.5) {};
		\node [style=none] (2) at (-3.5, 1.5) {};
		\node [style=none] (3) at (-6.5, 1.5) {};
		\node [style=none] (4) at (-9.5, 4.5) {};
		\node [style=none] (5) at (-6.5, 4.5) {};
		\node [style=none] (6) at (-6.5, 1.5) {};
		\node [style=none] (7) at (-9.5, 1.5) {};
		\node [style=none] (8) at (-9.5, 1.5) {};
		\node [style=none] (9) at (-6.5, 1.5) {};
		\node [style=none] (10) at (-6.5, -1.5) {};
		\node [style=none] (11) at (-9.5, -1.5) {};
		\node [style=none] (12) at (-6.5, 1.5) {};
		\node [style=none] (13) at (-3.5, 1.5) {};
		\node [style=none] (14) at (-3.5, -1.5) {};
		\node [style=none] (15) at (-6.5, -1.5) {};
		\node [style=none] (17) at (-9.5, -1.5) {};
		\node [style=none] (19) at (-9.5, -4.5) {};
		\node [style=none] (20) at (-3.5, -1.5) {};
		\node [style=none] (21) at (-0.5, -1.5) {};
		\node [style=none] (22) at (-3.5, -4.5) {};
		\node [style=none] (23) at (-0.5, -4.5) {};
		\node [style=none] (24) at (-9.5, -1.5) {};
		\node [style=none] (25) at (-6.5, -1.5) {};
		\node [style=none] (26) at (-9.5, -4.5) {};
		\node [style=none] (27) at (-6.5, -4.5) {};
		\node [style=none] (28) at (-6.5, -1.5) {};
		\node [style=none] (29) at (-3.5, -1.5) {};
		\node [style=none] (30) at (-6.5, -4.5) {};
		\node [style=none] (31) at (-3.5, -4.5) {};
		\node [style=none] (33) at (-9.5, 1.5) {};
		\node [style=none] (35) at (-9.5, -1.5) {};
		\node [style=none] (37) at (-9.5, 4.5) {};
		\node [style=none] (39) at (-9.5, 1.5) {};
		\node [style=none] (43) at (-9.5, 4.5) {};
		\node [style=none] (52) at (-3.5, 1.5) {};
		\node [style=none] (53) at (-0.5, 1.5) {};
		\node [style=none] (54) at (-3.5, -1.5) {};
		\node [style=none] (55) at (-0.5, -1.5) {};
		\node [style=none] (56) at (-3.5, 4.5) {};
		\node [style=none] (57) at (-0.5, 4.5) {};
		\node [style=none] (58) at (-3.5, 1.5) {};
		\node [style=none] (59) at (-0.5, 1.5) {};
		\node [style=halo node] (66) at (-0.5, -4.5) {};
		\node [style=interior node] (83) at (-9.5, -4.5) {};
		\node [style=interior node] (84) at (-8.5, -4.5) {};
		\node [style=interior node] (85) at (-7.5, -4.5) {};
		\node [style=interior node] (86) at (-6.5, -4.5) {};
		\node [style=interior node] (87) at (-5.5, -4.5) {};
		\node [style=interior node] (88) at (-4.5, -4.5) {};
		\node [style=interior node] (89) at (-3.5, -4.5) {};
		\node [style=interior node] (90) at (-2.5, -4.5) {};
		\node [style=interior node] (91) at (-1.5, -4.5) {};
		\node [style=halo node] (100) at (-0.5, 4.5) {};
		\node [style=halo node] (101) at (-0.5, 3.5) {};
		\node [style=halo node] (102) at (-0.5, 2.5) {};
		\node [style=halo node] (103) at (-0.5, 1.5) {};
		\node [style=halo node] (104) at (-0.5, 0.5) {};
		\node [style=halo node] (105) at (-0.5, -0.5) {};
		\node [style=halo node] (106) at (-0.5, -1.5) {};
		\node [style=halo node] (107) at (-0.5, -2.5) {};
		\node [style=halo node] (108) at (-0.5, -3.5) {};
		\node [style=interior node] (149) at (-9.5, 4.5) {};
		\node [style=interior node] (150) at (-8.5, 4.5) {};
		\node [style=interior node] (151) at (-7.5, 4.5) {};
		\node [style=interior node] (152) at (-6.5, 4.5) {};
		\node [style=interior node] (153) at (-5.5, 4.5) {};
		\node [style=interior node] (154) at (-4.5, 4.5) {};
		\node [style=interior node] (155) at (-3.5, 4.5) {};
		\node [style=interior node] (156) at (-2.5, 4.5) {};
		\node [style=interior node] (157) at (-1.5, 4.5) {};
		\node [style=interior node] (160) at (-9.5, 3.5) {};
		\node [style=interior node] (161) at (-8.5, 3.5) {};
		\node [style=interior node] (162) at (-7.5, 3.5) {};
		\node [style=interior node] (163) at (-6.5, 3.5) {};
		\node [style=interior node] (164) at (-5.5, 3.5) {};
		\node [style=interior node] (165) at (-4.5, 3.5) {};
		\node [style=interior node] (166) at (-3.5, 3.5) {};
		\node [style=interior node] (167) at (-2.5, 3.5) {};
		\node [style=interior node] (168) at (-1.5, 3.5) {};
		\node [style=interior node] (171) at (-9.5, 2.5) {};
		\node [style=interior node] (172) at (-8.5, 2.5) {};
		\node [style=interior node] (173) at (-7.5, 2.5) {};
		\node [style=interior node] (174) at (-6.5, 2.5) {};
		\node [style=interior node] (175) at (-5.5, 2.5) {};
		\node [style=interior node] (176) at (-4.5, 2.5) {};
		\node [style=interior node] (177) at (-3.5, 2.5) {};
		\node [style=interior node] (178) at (-2.5, 2.5) {};
		\node [style=interior node] (179) at (-1.5, 2.5) {};
		\node [style=interior node] (182) at (-9.5, 1.5) {};
		\node [style=interior node] (183) at (-8.5, 1.5) {};
		\node [style=interior node] (184) at (-7.5, 1.5) {};
		\node [style=interior node] (185) at (-6.5, 1.5) {};
		\node [style=interior node] (186) at (-5.5, 1.5) {};
		\node [style=interior node] (187) at (-4.5, 1.5) {};
		\node [style=interior node] (188) at (-3.5, 1.5) {};
		\node [style=interior node] (189) at (-2.5, 1.5) {};
		\node [style=interior node] (190) at (-1.5, 1.5) {};
		\node [style=interior node] (193) at (-9.5, 0.5) {};
		\node [style=interior node] (194) at (-8.5, 0.5) {};
		\node [style=interior node] (195) at (-7.5, 0.5) {};
		\node [style=interior node] (196) at (-6.5, 0.5) {};
		\node [style=interior node] (197) at (-5.5, 0.5) {};
		\node [style=interior node] (198) at (-4.5, 0.5) {};
		\node [style=interior node] (199) at (-3.5, 0.5) {};
		\node [style=interior node] (200) at (-2.5, 0.5) {};
		\node [style=interior node] (201) at (-1.5, 0.5) {};
		\node [style=interior node] (204) at (-9.5, -0.5) {};
		\node [style=interior node] (205) at (-8.5, -0.5) {};
		\node [style=interior node] (206) at (-7.5, -0.5) {};
		\node [style=interior node] (207) at (-6.5, -0.5) {};
		\node [style=interior node] (208) at (-5.5, -0.5) {};
		\node [style=interior node] (209) at (-4.5, -0.5) {};
		\node [style=interior node] (210) at (-3.5, -0.5) {};
		\node [style=interior node] (211) at (-2.5, -0.5) {};
		\node [style=interior node] (212) at (-1.5, -0.5) {};
		\node [style=interior node] (215) at (-9.5, -1.5) {};
		\node [style=interior node] (216) at (-8.5, -1.5) {};
		\node [style=interior node] (217) at (-7.5, -1.5) {};
		\node [style=interior node] (218) at (-6.5, -1.5) {};
		\node [style=interior node] (219) at (-5.5, -1.5) {};
		\node [style=interior node] (220) at (-4.5, -1.5) {};
		\node [style=interior node] (221) at (-3.5, -1.5) {};
		\node [style=interior node] (222) at (-2.5, -1.5) {};
		\node [style=interior node] (223) at (-1.5, -1.5) {};
		\node [style=interior node] (226) at (-9.5, -2.5) {};
		\node [style=interior node] (227) at (-8.5, -2.5) {};
		\node [style=interior node] (228) at (-7.5, -2.5) {};
		\node [style=interior node] (229) at (-6.5, -2.5) {};
		\node [style=interior node] (230) at (-5.5, -2.5) {};
		\node [style=interior node] (231) at (-4.5, -2.5) {};
		\node [style=interior node] (232) at (-3.5, -2.5) {};
		\node [style=interior node] (233) at (-2.5, -2.5) {};
		\node [style=interior node] (234) at (-1.5, -2.5) {};
		\node [style=interior node] (237) at (-9.5, -3.5) {};
		\node [style=interior node] (238) at (-8.5, -3.5) {};
		\node [style=interior node] (239) at (-7.5, -3.5) {};
		\node [style=interior node] (240) at (-6.5, -3.5) {};
		\node [style=interior node] (241) at (-5.5, -3.5) {};
		\node [style=interior node] (242) at (-4.5, -3.5) {};
		\node [style=interior node] (243) at (-3.5, -3.5) {};
		\node [style=interior node] (244) at (-2.5, -3.5) {};
		\node [style=interior node] (245) at (-1.5, -3.5) {};
		\node [style=halo node, label={right:\footnotesize{Halo node}}] (246) at (-8, 7.5) {};
		\node [style=halo element, label={right:\footnotesize{Halo element}}] (248) at (-8, 5.5) {};
		\node [style=interior node, label={right:\footnotesize{Interior node}}] (249) at (-8, 8.5) {};
		\node [style=interior element, label={right:\footnotesize{Interior element}}] (250) at (-8, 6.5) {};
		\node [style=none] (252) at (6.5, 4.5) {};
		\node [style=none] (253) at (9.5, 4.5) {};
		\node [style=none] (254) at (9.5, 1.5) {};
		\node [style=none] (255) at (6.5, 1.5) {};
		\node [style=none] (256) at (3.5, 4.5) {};
		\node [style=none] (257) at (6.5, 4.5) {};
		\node [style=none] (258) at (6.5, 1.5) {};
		\node [style=none] (259) at (3.5, 1.5) {};
		\node [style=none] (260) at (3.5, 1.5) {};
		\node [style=none] (261) at (6.5, 1.5) {};
		\node [style=none] (262) at (6.5, -1.5) {};
		\node [style=none] (263) at (3.5, -1.5) {};
		\node [style=none] (264) at (6.5, 1.5) {};
		\node [style=none] (265) at (9.5, 1.5) {};
		\node [style=none] (266) at (9.5, -1.5) {};
		\node [style=none] (267) at (6.5, -1.5) {};
		\node [style=none] (268) at (0.5, -1.5) {};
		\node [style=none] (269) at (3.5, -1.5) {};
		\node [style=none] (270) at (0.5, -4.5) {};
		\node [style=none] (271) at (3.5, -4.5) {};
		\node [style=none] (272) at (9.5, -1.5) {};
		\node [style=none] (274) at (9.5, -4.5) {};
		\node [style=none] (276) at (3.5, -1.5) {};
		\node [style=none] (277) at (6.5, -1.5) {};
		\node [style=none] (278) at (3.5, -4.5) {};
		\node [style=none] (279) at (6.5, -4.5) {};
		\node [style=none] (280) at (6.5, -1.5) {};
		\node [style=none] (281) at (9.5, -1.5) {};
		\node [style=none] (282) at (6.5, -4.5) {};
		\node [style=none] (283) at (9.5, -4.5) {};
		\node [style=none] (284) at (0.5, 1.5) {};
		\node [style=none] (285) at (3.5, 1.5) {};
		\node [style=none] (286) at (0.5, -1.5) {};
		\node [style=none] (287) at (3.5, -1.5) {};
		\node [style=none] (288) at (0.5, 4.5) {};
		\node [style=none] (289) at (3.5, 4.5) {};
		\node [style=none] (290) at (0.5, 1.5) {};
		\node [style=none] (291) at (3.5, 1.5) {};
		\node [style=none] (294) at (0.5, 4.5) {};
		\node [style=none] (295) at (3.5, 4.5) {};
		\node [style=none] (298) at (3.5, 4.5) {};
		\node [style=none] (299) at (6.5, 4.5) {};
		\node [style=none] (302) at (6.5, 4.5) {};
		\node [style=none] (303) at (9.5, 4.5) {};
		\node [style=none] (304) at (9.5, 1.5) {};
		\node [style=none] (306) at (9.5, -1.5) {};
		\node [style=none] (308) at (9.5, 4.5) {};
		\node [style=none] (310) at (9.5, 1.5) {};
		\node [style=none] (314) at (9.5, 4.5) {};
		\node [style=halo node] (330) at (0.5, -4.5) {};
		\node [style=interior node] (331) at (1.5, -4.5) {};
		\node [style=interior node] (332) at (2.5, -4.5) {};
		\node [style=interior node] (333) at (3.5, -4.5) {};
		\node [style=interior node] (334) at (4.5, -4.5) {};
		\node [style=interior node] (335) at (5.5, -4.5) {};
		\node [style=interior node] (336) at (6.5, -4.5) {};
		\node [style=interior node] (337) at (7.5, -4.5) {};
		\node [style=interior node] (338) at (8.5, -4.5) {};
		\node [style=interior node] (339) at (9.5, -4.5) {};
		\node [style=halo node] (342) at (0.5, -2.5) {};
		\node [style=halo node] (343) at (0.5, -3.5) {};
		\node [style=halo node] (346) at (0.5, 4.5) {};
		\node [style=halo node] (347) at (0.5, 3.5) {};
		\node [style=halo node] (359) at (0.5, 2.5) {};
		\node [style=halo node] (360) at (0.5, 1.5) {};
		\node [style=halo node] (361) at (0.5, 0.5) {};
		\node [style=halo node] (362) at (0.5, -0.5) {};
		\node [style=halo node] (363) at (0.5, -1.5) {};
		\node [style=interior node] (386) at (1.5, 4.5) {};
		\node [style=interior node] (387) at (2.5, 4.5) {};
		\node [style=interior node] (388) at (3.5, 4.5) {};
		\node [style=interior node] (389) at (4.5, 4.5) {};
		\node [style=interior node] (390) at (5.5, 4.5) {};
		\node [style=interior node] (391) at (6.5, 4.5) {};
		\node [style=interior node] (392) at (7.5, 4.5) {};
		\node [style=interior node] (393) at (8.5, 4.5) {};
		\node [style=interior node] (394) at (9.5, 4.5) {};
		\node [style=interior node] (397) at (1.5, 3.5) {};
		\node [style=interior node] (398) at (2.5, 3.5) {};
		\node [style=interior node] (399) at (3.5, 3.5) {};
		\node [style=interior node] (400) at (4.5, 3.5) {};
		\node [style=interior node] (401) at (5.5, 3.5) {};
		\node [style=interior node] (402) at (6.5, 3.5) {};
		\node [style=interior node] (403) at (7.5, 3.5) {};
		\node [style=interior node] (404) at (8.5, 3.5) {};
		\node [style=interior node] (405) at (9.5, 3.5) {};
		\node [style=interior node] (408) at (1.5, 2.5) {};
		\node [style=interior node] (409) at (2.5, 2.5) {};
		\node [style=interior node] (410) at (3.5, 2.5) {};
		\node [style=interior node] (411) at (4.5, 2.5) {};
		\node [style=interior node] (412) at (5.5, 2.5) {};
		\node [style=interior node] (413) at (6.5, 2.5) {};
		\node [style=interior node] (414) at (7.5, 2.5) {};
		\node [style=interior node] (415) at (8.5, 2.5) {};
		\node [style=interior node] (416) at (9.5, 2.5) {};
		\node [style=interior node] (419) at (1.5, 1.5) {};
		\node [style=interior node] (420) at (2.5, 1.5) {};
		\node [style=interior node] (421) at (3.5, 1.5) {};
		\node [style=interior node] (422) at (4.5, 1.5) {};
		\node [style=interior node] (423) at (5.5, 1.5) {};
		\node [style=interior node] (424) at (6.5, 1.5) {};
		\node [style=interior node] (425) at (7.5, 1.5) {};
		\node [style=interior node] (426) at (8.5, 1.5) {};
		\node [style=interior node] (427) at (9.5, 1.5) {};
		\node [style=interior node] (430) at (1.5, 0.5) {};
		\node [style=interior node] (431) at (2.5, 0.5) {};
		\node [style=interior node] (432) at (3.5, 0.5) {};
		\node [style=interior node] (433) at (4.5, 0.5) {};
		\node [style=interior node] (434) at (5.5, 0.5) {};
		\node [style=interior node] (435) at (6.5, 0.5) {};
		\node [style=interior node] (436) at (7.5, 0.5) {};
		\node [style=interior node] (437) at (8.5, 0.5) {};
		\node [style=interior node] (438) at (9.5, 0.5) {};
		\node [style=interior node] (441) at (1.5, -0.5) {};
		\node [style=interior node] (442) at (2.5, -0.5) {};
		\node [style=interior node] (443) at (3.5, -0.5) {};
		\node [style=interior node] (444) at (4.5, -0.5) {};
		\node [style=interior node] (445) at (5.5, -0.5) {};
		\node [style=interior node] (446) at (6.5, -0.5) {};
		\node [style=interior node] (447) at (7.5, -0.5) {};
		\node [style=interior node] (448) at (8.5, -0.5) {};
		\node [style=interior node] (449) at (9.5, -0.5) {};
		\node [style=interior node] (452) at (1.5, -1.5) {};
		\node [style=interior node] (453) at (2.5, -1.5) {};
		\node [style=interior node] (454) at (3.5, -1.5) {};
		\node [style=interior node] (455) at (4.5, -1.5) {};
		\node [style=interior node] (456) at (5.5, -1.5) {};
		\node [style=interior node] (457) at (6.5, -1.5) {};
		\node [style=interior node] (458) at (7.5, -1.5) {};
		\node [style=interior node] (459) at (8.5, -1.5) {};
		\node [style=interior node] (460) at (9.5, -1.5) {};
		\node [style=interior node] (463) at (1.5, -2.5) {};
		\node [style=interior node] (464) at (2.5, -2.5) {};
		\node [style=interior node] (465) at (3.5, -2.5) {};
		\node [style=interior node] (466) at (4.5, -2.5) {};
		\node [style=interior node] (467) at (5.5, -2.5) {};
		\node [style=interior node] (468) at (6.5, -2.5) {};
		\node [style=interior node] (469) at (7.5, -2.5) {};
		\node [style=interior node] (470) at (8.5, -2.5) {};
		\node [style=interior node] (471) at (9.5, -2.5) {};
		\node [style=interior node] (474) at (1.5, -3.5) {};
		\node [style=interior node] (475) at (2.5, -3.5) {};
		\node [style=interior node] (476) at (3.5, -3.5) {};
		\node [style=interior node] (477) at (4.5, -3.5) {};
		\node [style=interior node] (478) at (5.5, -3.5) {};
		\node [style=interior node] (479) at (6.5, -3.5) {};
		\node [style=interior node] (480) at (7.5, -3.5) {};
		\node [style=interior node] (481) at (8.5, -3.5) {};
		\node [style=interior node] (482) at (9.5, -3.5) {};
		\node [style=none] (485) at (-5, -6) {\footnotesize{Process 0}};
		\node [style=none] (486) at (5, -6) {\footnotesize{Process 1}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=interior element] (2.center)
			 to (3.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw [style=interior element] (6.center)
			 to (7.center)
			 to (4.center)
			 to (5.center)
			 to cycle;
		\draw [style=interior element] (10.center)
			 to (11.center)
			 to (8.center)
			 to (9.center)
			 to cycle;
		\draw [style=interior element] (14.center)
			 to (15.center)
			 to (12.center)
			 to (13.center)
			 to cycle;
		\draw [style=interior element] (17.center) to (19.center);
		\draw [style=halo element] (23.center)
			 to (22.center)
			 to (20.center)
			 to (21.center)
			 to cycle;
		\draw [style=interior element] (27.center)
			 to (26.center)
			 to (24.center)
			 to (25.center)
			 to cycle;
		\draw [style=interior element] (31.center)
			 to (30.center)
			 to (28.center)
			 to (29.center)
			 to cycle;
		\draw [style=interior element] (33.center) to (35.center);
		\draw [style=interior element] (37.center) to (39.center);
		\draw [style=halo element] (55.center)
			 to (54.center)
			 to (52.center)
			 to (53.center)
			 to cycle;
		\draw [style=halo element] (59.center)
			 to (58.center)
			 to (56.center)
			 to (57.center)
			 to cycle;
		\draw [style=interior element] (254.center)
			 to (255.center)
			 to (252.center)
			 to (253.center)
			 to cycle;
		\draw [style=interior element] (258.center)
			 to (259.center)
			 to (256.center)
			 to (257.center)
			 to cycle;
		\draw [style=interior element] (262.center)
			 to (263.center)
			 to (260.center)
			 to (261.center)
			 to cycle;
		\draw [style=interior element] (266.center)
			 to (267.center)
			 to (264.center)
			 to (265.center)
			 to cycle;
		\draw [style=halo element] (271.center)
			 to (270.center)
			 to (268.center)
			 to (269.center)
			 to cycle;
		\draw [style=interior element] (274.center) to (272.center);
		\draw [style=interior element] (279.center)
			 to (278.center)
			 to (276.center)
			 to (277.center)
			 to cycle;
		\draw [style=interior element] (283.center)
			 to (282.center)
			 to (280.center)
			 to (281.center)
			 to cycle;
		\draw [style=halo element] (287.center)
			 to (286.center)
			 to (284.center)
			 to (285.center)
			 to cycle;
		\draw [style=halo element] (291.center)
			 to (290.center)
			 to (288.center)
			 to (289.center)
			 to cycle;
		\draw [style=halo element] (295.center) to (294.center);
		\draw [style=interior element] (299.center) to (298.center);
		\draw [style=interior element] (303.center) to (302.center);
		\draw [style=interior element] (306.center) to (304.center);
		\draw [style=interior element] (310.center) to (308.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> operator_timeline.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=kernel launch, label={left:\footnotesize{Launch halo buffer pack kernel}}] (4) at (0, 7.25) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch 1st operator kernel}}] (9) at (0, 4.5) {};
		\node [style=none, label={left:\footnotesize{MPI halo exchange}}, outer sep=10] (14) at (0, 2.5) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch gather buffer pack kernel}}] (19) at (0, -0.75) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch halo operator kernel}}] (24) at (0, 0) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch 2nd operator kernel}}] (29) at (0, -5.25) {};
		\node [style=none, label={left:\footnotesize{MPI gather for DOFs}}, outer sep=10] (34) at (0, -7.75) {};
		\node [style=none] (35) at (-0.5, 3.75) {};
		\node [style=none] (36) at (0.5, 3.75) {};
		\node [style=none] (37) at (-0.5, 1.5) {};
		\node [style=none] (38) at (0.5, 1.5) {};
		\node [style=none] (41) at (-0.5, -6.75) {};
		\node [style=none] (42) at (0.5, -6.75) {};
		\node [style=none] (43) at (-0.5, -9) {};
		\node [style=none] (44) at (0.5, -9) {};
		\node [style=none] (47) at (2.5, 6.75) {};
		\node [style=none] (48) at (3.5, 6.75) {};
		\node [style=none] (49) at (2.5, 5.75) {};
		\node [style=none] (50) at (3.5, 5.75) {};
		\node [style=none] (59) at (2.5, -5.5) {};
		\node [style=none] (60) at (3.5, -5.5) {};
		\node [style=none] (61) at (2.5, -8.5) {};
		\node [style=none] (62) at (3.5, -8.5) {};
		\node [style=none] (63) at (2.5, -1.25) {};
		\node [style=none] (64) at (3.5, -1.25) {};
		\node [style=none] (65) at (2.5, -2.5) {};
		\node [style=none] (66) at (3.5, -2.5) {};
		\node [style=none] (67) at (2.5, 4.25) {};
		\node [style=none] (68) at (3.5, 4.25) {};
		\node [style=none] (69) at (2.5, 1) {};
		\node [style=none] (70) at (3.5, 1) {};
		\node [style=none] (71) at (2.5, -3.25) {};
		\node [style=none] (72) at (3.5, -3.25) {};
		\node [style=none] (73) at (2.5, -4) {};
		\node [style=none] (74) at (3.5, -4) {};
		\node [style=kernel entry] (76) at (3, 6.75) {};
		\node [style=kernel entry] (78) at (3, 4.25) {};
		\node [style=kernel entry] (80) at (3, -1.25) {};
		\node [style=none] (82) at (3, -13.25) {};
		\node [style=none, label={left:\footnotesize{End}}, outer sep=15] (83) at (0, -13.25) {};
		\node [style=kernel entry] (84) at (3, -3.25) {};
		\node [style=kernel entry] (85) at (3, -5.5) {};
		\node [style=none] (86) at (4, -4.5) {};
		\node [style=none] (87) at (-1, -4.5) {};
		\node [style=none] (88) at (-1, -13.25) {};
		\node [style=none] (89) at (4, -13.25) {};
		\node [style=none] (90) at (-1, 8) {};
		\node [style=none, label={left:\footnotesize Start}, outer sep=15] (91) at (0, 8) {};
		\node [style=none] (92) at (3, 8) {};
		\node [style=none] (93) at (4, 8) {};
		\node [style=none] (94) at (5, 5) {};
		\node [style=none] (95) at (5, -8) {};
		\node [style=none] (96) at (6.25, -2) {\footnotesize{Time}};
		\node [style=none, label={left:\footnotesize{Synchronize}}, outer sep=15] (97) at (0, -4.5) {};
		\node [style=none] (99) at (0, 8.75) {\footnotesize{Host}};
		\node [style=none] (101) at (3, 8.75) {\footnotesize{Device}};
		\node [style=none] (102) at (4, 5.25) {};
		\node [style=none] (103) at (-1, 5.25) {};
		\node [style=none, label={left:\footnotesize{Synchronize}}, outer sep=15] (104) at (0, 5.25) {};
		\node [style=none] (105) at (2.5, 0.5) {};
		\node [style=none] (106) at (3.5, 0.5) {};
		\node [style=none] (107) at (2.5, -0.5) {};
		\node [style=none] (108) at (3.5, -0.5) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch halo buffer unpack kernel}}] (109) at (0, 0.75) {};
		\node [style=kernel entry] (110) at (3, 0.5) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch local gather kernel}}] (111) at (0, -6) {};
		\node [style=none] (112) at (2.5, -9.25) {};
		\node [style=none] (113) at (3.5, -9.25) {};
		\node [style=none] (114) at (2.5, -11.25) {};
		\node [style=none] (115) at (3.5, -11.25) {};
		\node [style=kernel entry] (116) at (3, -9.25) {};
		\node [style=kernel launch, label={left:\footnotesize{Launch gather buffer unpack kernel}}] (117) at (0, -9.75) {};
		\node [style=none] (118) at (2.5, -12) {};
		\node [style=none] (119) at (3.5, -12) {};
		\node [style=none] (120) at (2.5, -13) {};
		\node [style=none] (121) at (3.5, -13) {};
		\node [style=kernel entry] (122) at (3, -12) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=box outline] (91.center) to (83.center);
		\draw [style=box outline] (92.center) to (82.center);
		\draw [style=box outline] (38.center)
			 to (37.center)
			 to (35.center)
			 to (36.center)
			 to cycle;
		\draw [style=box outline] (44.center)
			 to (43.center)
			 to (41.center)
			 to (42.center)
			 to cycle;
		\draw [style=box outline] (50.center)
			 to (49.center)
			 to (47.center)
			 to (48.center)
			 to cycle;
		\draw [style=box outline] (62.center)
			 to (61.center)
			 to (59.center)
			 to (60.center)
			 to cycle;
		\draw [style=box outline] (65.center)
			 to (63.center)
			 to (64.center)
			 to (66.center)
			 to cycle;
		\draw [style=box outline] (70.center)
			 to (69.center)
			 to (67.center)
			 to (68.center)
			 to cycle;
		\draw [style=box outline] (74.center)
			 to (73.center)
			 to (71.center)
			 to (72.center)
			 to cycle;
		\draw [style=arrow, in=90, out=0, looseness=0.75] (4) to (76);
		\draw [style=arrow, in=90, out=0, looseness=0.75] (9) to (78);
		\draw [style=arrow, in=90, out=-30, looseness=0.75] (24) to (80);
		\draw [style=arrow, in=90, out=-60, looseness=0.50] (19) to (84);
		\draw [style=arrow, in=90, out=60, looseness=0.50] (29) to (85);
		\draw [style=dashed] (87.center) to (86.center);
		\draw [style=dashed] (88.center) to (89.center);
		\draw [style=dashed] (90.center) to (93.center);
		\draw [style=arrow] (94.center) to (95.center);
		\draw [style=dashed] (103.center) to (102.center);
		\draw [style=box outline] (108.center)
			 to (107.center)
			 to (105.center)
			 to (106.center)
			 to cycle;
		\draw [style=arrow, in=90, out=-15, looseness=0.75] (109) to (110);
		\draw [style=box outline] (115.center)
			 to (114.center)
			 to (112.center)
			 to (113.center)
			 to cycle;
		\draw [style=arrow, in=105, out=-60, looseness=0.50] (111) to (116);
		\draw [style=box outline] (121.center)
			 to (120.center)
			 to (118.center)
			 to (119.center)
			 to cycle;
		\draw [style=arrow, in=90, out=-30, looseness=0.50] (117) to (122);
	\end{pgfonlayer}
\end{tikzpicture}
